Brightness Fluctuation Spectra of Sun-Like Stars. I. The Mid-Frequency Continuum

We analyze space-based time series photometry of Sun-like stars, mostly in the Pleiades, but also field stars and the Sun itself. We focus on timescales between roughly 1 hour and 1 day. In the corresponding frequency band these stars display brightness fluctuations with a decreasing power-law continuous spectrum. K2 and Kepler observations show that the RMS flicker due to this Mid-Frequency Continuum (MFC) can reach almost 1%, approaching the modulation amplitude from active regions. The MFC amplitude varies by a factor up to 40 among Pleiades members with similar Teff, depending mainly on the stellar Rossby number Ro. For Ro<0.04, the mean amplitude is roughly constant at about 0.4%; at larger Ro the amplitude decreases rapidly, shrinking by about two orders of magnitude for Ro~1. Among stars, the MFC amplitude correlates poorly with that of modulation from rotating active regions. Among field stars observed for 3 years by Kepler, the quarterly average modulation amplitudes from active regions are much more time-variable than the quarterly MFC amplitudes. We argue that the process causing the MFC is largely magnetic in nature, and that its power-law spectrum comes from magnetic processes distinct from the star's global dynamo, with shorter timescales. By analogy with solar phenomena, we hypothesize that the MFC arises from a (sometimes energetic) variant of the solar magnetic network, perhaps combined with rotation-related changes in the morphology of supergranules.

==> Tbl1.csv <==
 Name, Hz, RA, Dec, Vmag, V-K, Mass, Teff, log(g),  Prot, Rosb, Bin, Memb, Cdnc, logSig_H, logSig_C, Alp_1
EPIC211153286,  8508,  58.57837,  25.49526, 12.87,   3.07,  0.73,  4226, 4.76,  7.74,  0.312,  b,   nm, LC,   4.22,   2.36,   1.655
EPIC211149600,  8544,  57.64885,  25.42650, 11.96,   2.38,  0.85,  5018, 4.57,  0.31,  0.017, pb,   ok, LC,   4.59,   3.76,   1.333
EPIC211147822,  8545,  57.66375,  25.39375, 12.33,   2.89,  0.87,  4763, 3.42,  0.58,  0.033,  b,   nm, LC,   4.11,   3.72,   1.701
EPIC211129400,      ,  56.42688,  25.05709, 13.60,   3.09,  0.68,  4542, 4.67,  2.84,  0.115,  s, best, LC,   4.04,   2.69,   1.710
EPIC211129308,      ,  57.75964,  25.05546, 13.37,   2.99,  0.82,  4903, 4.58,  5.79,  0.299,  s, best, LC,   3.75,   2.26,   2.054
EPIC211121141,  0451,  56.20907,  24.91113, 13.57,   3.28,  0.71,  4642, 4.64,  5.68,  0.243,  s, best, LC,   3.81,   2.31,   2.204
EPIC211118542,  0885,  56.53240,  24.86687, 12.17,   2.81,  0.90,  5043, 3.11,  6.95,  0.414,  b,   nm, LC,   3.71,   1.98,   2.839
EPIC211117077,  0191,  55.96730,  24.84162, 14.42,   3.82,  0.51,  3950, 4.84,  3.00,  0.085,  s, best, LC,   4.31,   2.76,   1.964
EPIC211114317,  0314,  56.08369,  24.79618, 10.43,   1.52,  1.10,  5574, 3.89,  1.47,  0.118,  s, best, LC,   4.05,   2.74,   1.585
EPIC211113345,      ,  56.05799,  24.77939, 10.84,   1.77,  1.04,  5814, 4.44,  4.03,  0.294,  s, best, LC,   3.65,   1.82,   1.814
EPIC211113202,  2244,  57.33582,  24.77667, 12.88,   2.95,  0.76,  4843, 4.63,  0.56,  0.026,  s, best, LC,   4.11,   3.55,   2.995
EPIC211112974,  0320,  56.08544,  24.77286, 11.17,   2.30,  0.94,  5464, 3.83,  1.19,  0.076,  b,   nm, LC,   4.10,   2.68,   2.927
EPIC211112686,      ,  56.10339,  24.76841, 15.29,   3.47,  0.65,  3700, 4.95,  0.76,  0.015,  s, best, LC,   4.18,   3.36,   1.602
EPIC211112685,      ,  56.09126,  24.76841, 13.10,   3.03,  0.74,  4552, 4.67,  0.41,  0.018,  s, best, LC,   4.20,   3.51,   1.384
EPIC211111496,  9480,  56.65739,  24.74769, 11.91,   2.24,  0.88,  5476, 4.52,  7.18,  0.412,  s, best, LC,   3.21,   1.83,   2.161
EPIC211107623,  1454,  56.89032,  24.68420, 12.87,   2.74,  0.71,  4566, 4.66,  8.60,  0.370,  s, best, LC,   3.99,   2.38,   1.786
EPIC211106743,  0034,  55.76226,  24.66976, 11.25,   1.52,  0.87,  5360, 4.49,  6.69,  0.380,  s, best, LC,   4.08,   1.92,   1.999
EPIC211106344,      ,  58.00940,  24.66324, 11.41,   2.34,  0.39,  4209, 4.95,  0.29,  0.006,  b,   nm, LC,   2.49,   2.90,   1.000
EPIC211105839,  9148,  55.80445,  24.65544, 15.99,   4.71,  0.35,  3718, 4.96,  0.26,  0.005,  s, best, LC,   3.51,   3.41,   1.000
EPIC211103863,  0916,  56.54896,  24.62232, 11.69,   2.14,  0.90,  5561, 4.48,  5.98,  0.357,  s, best, LC,   4.65,   2.37,   2.083
EPIC211102761,      ,  60.11723,  24.60563, 12.34,   3.48,  0.32,  3662, 4.98, 11.68,  0.201,  s, best, LC,   2.18,   2.64,   1.027
EPIC211101761,      ,  56.10949,  24.58971, 11.47,   2.21,  1.16,  5078, 3.71,  0.84,  0.073, pb,   ok, LC,   3.62,   2.81,   1.069
EPIC211101750,  7586,  56.04000,  24.58956, 17.00,   4.88,  0.35,  3782, 4.95,  3.88,  0.073,  s, best, LC,   3.82,   3.18,   1.574
EPIC211100748,  9041,  55.92558,  24.57320, 15.55,   4.55,  0.30,  3617, 4.99,  1.93,  0.032, pb,   ok, LC,   4.04,   3.14,   1.730
EPIC211100398,  0879,  56.52710,  24.56743, 12.98,   2.87,  0.79,  4925, 4.61,  7.05,  0.348,  s, best, LC,   3.84,   2.18,   2.314
EPIC211100131,      ,  56.52878,  24.56282, 13.22,   2.97,  0.65,  4327, 4.71,  7.91,  0.303,  s, best, LC,   3.80,   2.18,   1.680
EPIC211099297,  8503,  58.99334,  24.54994, 12.59,   2.83,  0.78,  4645, 4.65,  7.23,  0.321,  b,   nm, LC,   4.42,   2.47,   2.014
EPIC211097402,      ,  56.66204,  24.52031, 13.45,   3.16,  0.74,  4751, 4.63,  7.48,  0.335,  s, best, LC,   3.96,   2.23,   2.573
EPIC211096368,  0253,  56.01480,  24.50424, 10.92,   1.97,  1.20,  5474, 3.80,  1.48,  0.135,  s, best, LC,   4.29,   2.81,   1.667
EPIC211095624,  0025,  55.72964,  24.49308,  9.49,   1.23,  1.37,  6581, 4.16,  1.41,  0.160,  s, best, LC,   2.41,   2.27,   1.805
EPIC211095292,  8374,  55.93212,  24.48773, 16.22,   4.76,  0.37,  3744, 4.93,  4.01,  0.080,  s, best, LC,   3.99,   2.96,   1.595
EPIC211095259,  5128,  55.12799,  24.48724, 11.83,   2.28,  0.75,  4748, 4.64,  6.81,  0.314,  s, best, LC,   3.84,   1.92,   2.234
EPIC211093684,  2407,  57.42615,  24.46300, 12.20,   2.42,  0.91,  5378, 4.52,  7.27,  0.439,  s, best, LC,   4.14,   2.24,   2.293
EPIC211092630,  9559,  56.07397,  24.44639, 16.59,   4.93,  0.38,  3771, 4.93,  0.28,  0.006,  s, best, LC,   3.51,   3.86,   1.406
EPIC211091381,      ,  55.98204,  24.42641, 14.53,   3.89,  0.52,  3950, 4.83,  4.49,  0.131,  s, best, LC,   4.33,   2.75,   1.594
EPIC211089274,  0133,  55.90383,  24.39398, 14.30,   3.65,  0.53,  4009, 4.82,  1.37,  0.040,  s, best, LC,   3.84,   2.97,   1.410
EPIC211089068,  1348,  56.82525,  24.39077, 12.81,   3.09,  0.71,  4523, 4.66,  9.77,  0.418, pb,   ok, LC,   4.07,   2.16,   2.036
EPIC211086025, 10460,  56.65535,  24.34353, 12.32,   2.92,  0.72,  4607, 4.66,  4.32,  0.189,  b,   nm, LC,   3.86,   2.39,   1.860
EPIC211085419,      ,  58.53715,  24.33369, 12.43,   2.71,  0.87,  5032, 4.53,  8.12,  0.457,  b,   nm, LC,   3.78,   2.16,   2.104
EPIC211081593,      ,  56.02017,  24.27552, 11.62,   2.23,  0.89,  5412, 4.49,  4.68,  0.272,  s, best, LC,   4.18,   2.15,   2.293
EPIC211081122,  9391,  56.04131,  24.26779, 16.63,   5.11,  0.38,  3720, 4.93,  1.24,  0.025,  s, best, LC,   3.76,   3.10,   2.060
EPIC211081096,      ,  57.20398,  24.26739, 11.05,   2.24,  0.92,  5429, 4.52,  5.09,  0.312,  b,   nm, LC,   4.17,   1.95,   1.903
EPIC211079794,      ,  55.96128,  24.24748, 10.91,   1.56,  0.95,  5779, 4.41,  5.36,  0.343,  b,   nm, LC,   4.02,   2.23,   1.758
EPIC211078780,      ,  55.90289,  24.23231, 14.48,   4.35,  0.26,  3578, 5.02,  0.35,  0.005,  b,   nm, LC,   4.40,   3.66,   1.807
EPIC211072441,      ,  56.09811,  24.13266,  9.11,   1.34,  1.20,  6128, 4.12,  0.59,  0.054,  b,   nm, LC,   3.01,   2.22,   1.706
EPIC211070599,      ,  56.06106,  24.10188, 10.59,   2.28,  1.16,  6068, 4.02,  2.05,  0.177,  b,   nm, LC,   3.95,   2.52,   1.576
EPIC211068579,  0335,  56.09610,  24.06828, 13.82,   3.66,  0.56,  4160, 4.78,  0.36,  0.011, pb,   ok, LC,   3.19,   3.37,   1.888
EPIC211067702, 10853,  59.38880,  24.05319, 12.09,   2.23,  0.87,  5223, 4.56,  7.80,  0.440,  s, best, LC,   3.70,   1.83,   2.661
EPIC211066337,      ,  56.05443,  24.03081, 11.11,   1.70,  1.06,  5889, 4.06,  6.16,  0.468,  b,   nm, LC,   3.74,   2.22,   1.890
EPIC211066263, 10463,  56.66412,  24.02969, 12.40,   2.54,  0.82,  4937, 4.60,  6.13,  0.318,  s, best, LC,   4.17,   2.20,   2.244
EPIC211065162, 10059,  54.12626,  24.01217, 12.20,   2.29,  0.86,  5072, 4.58,  7.55,  0.417,  s, best, LC,   4.04,   1.98,   2.699
EPIC211065006, 10851,  59.32019,  24.00920, 12.75,   2.81,  0.75,  4781, 4.64,  7.29,  0.334,  s, best, LC,   4.38,   2.55,   1.988
EPIC211063000,      ,  57.20551,  23.97726, 12.64,   2.64,  0.78,  4822, 4.62,  0.55,  0.027,  s, best, LC,   4.61,   3.79,   2.151
EPIC211058178,      ,  57.76297,  23.90365, 10.12,   2.72,  0.72,  4514, 4.67, 12.71,  0.550,  s, best, LC,   3.45,   1.65,   2.002
EPIC211056809,      ,  55.99501,  23.88273,  9.70,   1.39,  1.28,  6304, 4.16,  2.40,  0.244, pb,   ok, LC,   2.36,   1.88,   2.482
EPIC211054027,  0522,  56.26366,  23.83940, 11.39,   1.66,  0.91,  5432, 4.51,  7.09,  0.427,  s, best, LC,   3.57,   1.85,   2.262
EPIC211053737,      ,  57.72636,  23.83487, 11.34,   2.28,  0.84,  5040, 4.58,  6.65,  0.357,  b,   nm, LC,   4.02,   2.23,   1.793
EPIC211053255,      ,  57.82019,  23.82658, 12.17,   2.21,  0.81,  4908, 4.59,  7.95,  0.403,  s, best, LC,   3.78,   1.88,   2.172
EPIC211050460,      ,  57.27546,  23.78125, 10.80,   2.20,  0.87,  5343, 3.18,  0.78,  0.044,  b,   nm, LC,   3.75,   3.07,   1.517
EPIC211049322,  0129,  55.89330,  23.76190, 11.86,   2.49,  0.98,  5699, 4.43,  5.44,  0.367,  s, best, LC,   3.94,   1.95,   2.072
EPIC211046494,      ,  56.77825,  23.71516, 12.35,   2.52,  0.91,  5471, 4.49,  8.48,  0.510,  b,   nm, LC,   3.64,   2.03,   1.854
EPIC211046446,      ,  56.80639,  23.71430, 12.57,   2.56,  0.83,  5243, 4.56,  7.85,  0.416,  s, best, LC,   4.01,   2.10,   1.880
EPIC211046102,  8641,  55.36591,  23.70832, 11.14,   1.83,  0.96,  5490, 4.51,  5.47,  0.358,  s, best, LC,   4.04,   2.26,   2.511
EPIC211044536,  5127,  55.14316,  23.68261, 10.73,   1.59,  1.00,  5625, 4.47,  4.55,  0.316,  s, best, LC,   3.75,   1.96,   2.666
EPIC211043986,      ,  55.88314,  23.67404, 10.81,   1.70,  1.03,  5982, 4.23,  3.99,  0.287,  s, best, LC,   4.07,   2.22,   1.824
EPIC211039307,  8651,  55.21362,  23.59841, 12.85,   2.77,  0.85,  5046, 4.58,  8.32,  0.456,  s, best, LC,   4.46,   2.32,   1.941
EPIC211038945,  1039,  56.61572,  23.59271, 13.12,   3.30,  0.82,  4991, 4.59,  5.34,  0.278,  s, best, LC,   3.99,   2.54,   1.749
EPIC211037018,  9560,  56.08697,  23.56092, 17.00,   5.00,  0.33,  3675, 4.97,  4.45,  0.079,  s, best, LC,   4.02,   3.01,   2.019
EPIC211035968,  0248,  56.00243,  23.54393, 10.98,   1.78,  1.01,  5751, 4.45,  4.02,  0.282,  s, best, LC,   3.87,   1.96,   2.709
EPIC211035702,  0189,  55.95250,  23.53938, 14.08,   3.50,  0.55,  4059, 4.80,  9.46,  0.294,  s, best, LC,   3.77,   2.20,   1.886
EPIC211033155,      ,  56.66768,  23.49774, 12.35,   3.01,  1.16,  5063, 3.66,  0.52,  0.045,  s, best, LC,   4.39,   3.71,   3.104
EPIC211031520,  0636,  56.34244,  23.47171, 12.57,   2.72,  0.88,  5128, 3.65,  8.48,  0.483,  s, best, LC,   3.50,   2.10,   2.007
EPIC211030439,  0146,  55.90248,  23.45394, 14.62,   3.88,  0.49,  3913, 4.86,  3.05,  0.082,  s, best, LC,   4.21,   2.64,   1.531
EPIC211028209,      ,  55.21016,  23.41847, 11.01,   1.88,  1.04,  5989, 4.21,  4.39,  0.322,  s, best, LC,   4.08,   2.10,   2.576
EPIC211027393,  0882,  56.51718,  23.40552, 12.90,   3.07,  0.90,  5084, 3.33,  0.58,  0.035, pb,   ok, LC,   4.17,   3.75,   2.111
EPIC211025716,  0296,  56.04668,  23.37934, 11.60,   2.19,  0.90,  5233, 4.54,  2.53,  0.151,  s, best, LC,   4.18,   2.46,   1.460
EPIC211023176,  3187,  57.98891,  23.33942, 13.09,   2.89,  0.70,  4458, 4.66,  7.30,  0.305,  s, best, LC,   3.95,   2.14,   1.963
EPIC211022539,  2870,  57.71434,  23.32920, 11.85,   1.83,  1.06,  4952, 3.16,  8.45,  0.642,  s, best, LC,   3.55,   1.90,   2.031
EPIC211020742,  1883,  57.11678,  23.30076, 12.76,   2.93,  0.73,  4600, 4.65,  0.23,  0.010,  s, best, LC,   4.31,   3.72,   1.000
EPIC211015853, 10262,  55.85223,  23.22593, 10.66,   2.00,  0.99,  5817, 4.03,  2.76,  0.188,  b,   nm, LC,   3.69,   2.13,   2.181
EPIC211014883,  0186,  55.94785,  23.21179, 10.46,   1.91,  1.08,  5797, 3.95,  5.09,  0.392,  b,   nm, LC,   3.83,   1.84,   2.611
EPIC211014186,      ,  57.24368,  23.20117, 11.60,   2.22,  0.99,  5698, 4.38,  6.01,  0.408,  s, best, LC,   4.02,   2.02,   1.916
EPIC211006594,  9283,  56.03669,  23.07991, 15.48,   4.35,  0.48,  3850, 4.86,  0.57,  0.015,  s, best, LC,   3.95,   3.50,   1.442
EPIC211005117,  7618,  55.93738,  23.05589, 16.79,   5.09,  0.38,  3715, 4.93,  2.32,  0.047,  s, best, LC,   3.86,   2.95,   1.655
EPIC211002011,  4532,  53.30783,  23.00642, 11.35,   1.68,  0.89,  5284, 4.51,  7.65,  0.446,  s, best, LC,   3.92,   2.05,   1.939
EPIC210995339,  5116,  55.74672,  22.90090, 12.05,   2.34,  0.85,  5051, 4.58,  6.70,  0.367,  s, best, LC,   4.25,   2.15,   1.723
EPIC210990525,      ,  53.88206,  22.82359,  9.83,   1.29,  1.16,  6261, 4.31,  2.80,  0.244,  s, best, LC,   3.25,   1.95,   2.293
EPIC210969800,      ,  54.59408,  22.49968, 10.03,   1.34,  1.27,  6397, 4.20,  2.11,  0.212,  s, best, LC,   3.83,   2.28,   1.642
EPIC210966700,      ,  55.82929,  22.44924, 11.62,   2.59,  0.83,  4953, 4.59,  5.02,  0.265,  b,   nm, LC,   4.01,   2.38,   2.123
EPIC210964780,  8512,  58.47010,  22.41853, 12.06,   2.66,  0.89,  5022, 3.12,  6.34,  0.372,  b,   nm, LC,   3.98,   2.16,   1.388
EPIC210960579,      ,  54.35019,  22.35099,  9.15,   1.25,  1.41,  6630, 4.12,  3.39,  0.404,  b,   nm, LC,   3.55,   2.52,   2.033
EPIC210946764,  5136,  53.27425,  22.13424, 11.44,   2.02,  0.97,  5547, 4.50,  5.77,  0.384,  s, best, LC,   3.37,   1.96,   1.821
EPIC210945519,  9566,  57.84947,  22.11337, 13.15,   2.95,  0.74,  4685, 4.65,  6.43,  0.290,  s, best, LC,   3.88,   2.32,   2.640
EPIC210942842,      ,  57.19410,  22.07022, 12.09,   2.56,  0.89,  5358, 3.72,  6.29,  0.370,  s, best, LC,   4.29,   2.12,   1.705
EPIC210924735,      ,  58.22084,  21.78188, 11.80,   2.45,  0.89,  5105, 3.24,  1.75,  0.102,  b,   nm, LC,   4.24,   3.11,   1.149
EPIC210922592,      ,  56.89233,  21.74681, 12.31,   2.42,  0.86,  5090, 4.57,  7.55,  0.416,  s, best, LC,   4.01,   1.88,   1.906
EPIC210905362,      ,  55.59999,  21.47349,  9.76,   1.24,  1.31,  6490, 4.24,  2.38,  0.252,  s, best, LC,   3.53,   1.98,   2.006
EPIC210762863, 10318,  56.04961,  19.30536, 15.31,   4.26,  0.46,  3821, 4.88,  7.49,  0.185,  s, best, LC,   4.02,   2.45,   1.787
EPIC210754915, 10343,  56.11702,  19.18500, 11.80,   2.38,  0.87,  5409, 4.55,  0.53,  0.030, pb,   ok, LC,   4.15,   3.55,   5.565
EPIC210734198,      ,  52.49679,  18.86840, 12.68,   2.85,  0.82,  4811, 4.60, 15.56,  0.810,  s, best, LC,   2.52,   1.92,   2.765
EPIC210598350,      ,  60.65499,  16.94177, 12.48,   2.83,  0.83,  4785, 4.60, 13.78,  0.735,  b,   nm, LC,   2.82,   1.80,   2.271
  KIC03733735,      , 287.25815,  38.89974,  8.36,   0.99,  1.43,  6711, 4.28,  2.50,  0.304,  s,   nm, SC,   2.48,   1.52,   1.827
  KIC05184732,      , 291.12646,  40.32307,  8.31,   1.49,  1.26,  5846, 4.29, 19.80,  1.957,  s,   nm, SC,   2.28,   1.39,   0.499
  KIC07103006,      , 286.73306,  42.67197,  8.86,   1.16,  1.63,  6344, 4.05,  4.70,  0.712,  s,   nm, SC,   2.58,   1.62,   1.356
  KIC07871531,      , 282.91479,  43.63595,  9.44,   1.92,  0.83,  5501, 4.49, 35.40,  1.871,  s,   nm, SC,   1.87,   1.26,   0.582
  KIC07940546,      , 283.06857,  43.70990,  7.42,   1.25,  1.16,  6350, 3.99,  4.00,  0.347,  s,   nm, SC,   1.82,   1.49,   0.502
  KIC07970740,      , 295.44049,  43.74802,  7.96,   1.88,  0.81,  5309, 4.57, 42.00,  2.145,  s,   nm, SC,   2.15,   1.19,   0.780
  KIC08006161,      , 281.14569,  43.83327,  7.52,   1.85,  0.96,  5488, 4.51, 29.80,  1.941,  s,   nm, SC,   2.62,   1.26,   0.960
  KIC08379927,      , 296.67307,  44.34854,  7.08,   1.44,  1.27,  6067, 4.42, 17.30,  1.732,  b,   nm, SC,   3.04,   1.28,   1.548
  KIC09410862,      , 294.48642,  45.96480, 10.78,   1.40,  1.08,  6047, 4.33, 22.80,  1.771,  s,   nm, SC,   1.96,   1.46,   0.584
  KIC10644253,      , 280.92670,  47.93799,  9.26,   1.39,  1.28,  6045, 4.44, 10.90,  1.105,  s,   nm, SC,   2.50,   1.37,   1.168
  KIC11081729,      , 290.58426,  48.69535,  9.01,   1.04,  1.58,  6548, 4.29,  2.70,  0.388,  s,   nm, SC,   2.47,   1.57,   2.265
          Sun,      ,   0.00000,   0.00000, -1.00,   1.50,  1.00,  5777, 4.44, 25.38,  2.000,  s,   nm, SC,   2.34,   1.40,   0.904

